Backward waves in the nonlinear regime of the Buneman instability

Observation of low- and high-frequency backward waves in the nonlinear regime of the Buneman instability is reported. Intense low-frequency backward waves propagating in the direction opposite to the electron drift (with respect to the ion population) of ions and electrons are found. The excitation of these waves is explained based on the linear theory for the stability of the electron velocity distribution function that is modified by nonlinear effects. In the nonlinear regime, the electron distribution exhibits a wide plateau formed by electron hole trapping and extends into the negative velocity region. It is shown that within the linear approach, the backward waves correspond to the weakly unstable or marginally stable modes generated by the large population of particles with negative velocities.

==> changes.txt <==
1. The factor 2 typo in initial conditions fixed.
2. A figure for the potential profile v04 added.
3. "In the tail of distribution function"
4."The observation of the ion-sound-like waves is strange from a linear theory standpoint. The reason is the linear ion Landau damping, which is expected to highly damp these waves, given the observed electron to ion temperature ratio."



